Detectability of satellites around directly imaged exoplanets and brown dwarfs

Satellites around substellar companions are a heterogeneous class of objects with a variety of different formation histories. Focusing on potentially detectable satellites around exoplanets and brown dwarfs, we might expect to find objects belonging to two main populations: planet-like satellites similar to Titan or the Galileian Satellites - likely formed within the scope of core accretion; and binary-like objects, formed within different scenarios, such as disk instability. The properties of these potential satellites would be very different from each other. Additionally, we expect that their characterization would provide insightful information about the history of the system. This is particularly important for planets/brown dwarfs discovered via direct imaging (DI) with ambiguous origins. In this paper, we review different techniques, applied to DI planets/brown dwarfs, that can be used to discover such satellites. This was achieved by simulating a population of satellites around the exoplanet $\beta$ Pic b, which served as a test case. For each simulated satellite, the amplitude of DI, radial velocity, transit and astrometric signals, with respect to the planet, were retrieved and compared with the detection limits of current and future instruments. Furthermore, we compiled a list of 38 substellar companions discovered via DI to give a preliminary estimate on the probability of finding satellites extracted from the two populations mentioned above, with different techniques. This simplified approach shows that detection of planet-like satellites, though not strictly impossible, is very improbable. On the other hand, detection of binary-like satellites is within the capabilities of current instrumentation.

==> referee.txt <==
Scientific Editor's Comments:
Editor
Comments to the Author:
If the assumptions on which the simulations are based can be made more rigorous, in line with the specific recommendations in the report, the outcome of the simulations would justify publication. The report notes in several places that the referencing of previous work is inadequate. This too must be addressed before the manuscript can be considered further. All five authors are asked to proof-read and correct the syntax of the scientific English where necessary. For example, in the abstract it says "In this paper, we investigated the hunting capabilities of satellites around directly imaged planets of direct and indirect methods." Clearly, the satellites are not doing any hunting! There are numerous other instances of poor or ambiguous wording like this throughout the paper. These should be attended to after the major scientific restructuring is complete.

ANSWER:
The paper has significantly changed since the last submission.
Not only we implemented all the major comments proposed by the referee (such as more rigorous simulations, citations of previous work, proof reading of the english syntax etc.) but we also added results coming from a preliminary survey computed on a wider sample (38 substellar companions) for which we simulated the probability of detecting satellites depending on the technique used and on the characteristics of the satellite itself.
Submitting this revised version, we hope that the referee could find all her/his comments implemented adequately and the new results of enough interest for the scientific community to consider the manuscript for publication (hopefully, this time, in less than 3 months). 





Reviewer's Comments:
Reviewer: 1

Comments to the Author
This paper reports on the detectability of satellites around directly imaged extra solar planets with current and near-future instrumentation. Some simulations have been carried out to showcase the extent of the problem, for different detection techniques.
There is much merit in looking into the detectability of companion objects to extra-solar planets, as many analyses postulate that the emergence of life on Earth may have, in large part, been due to the presence of the Moon and its tidal impact.  Thus, a thorough analysis of the detectability of companion objects is very welcome.  However, any such analysis must explicitly take into account the properties of the planet itself, and that appears to have been glossed over in this manuscript.  
Reading through the manuscript, there are several key issues that will need to be addressed by the authors before this paper can be deemed acceptable for publication in the journal.  I list the major concerns here.  The list of minor concerns might be better done at a later stage when the major issues have been adequately addressed.  As such, I recommend major revision of the manuscript.






In section 4 of the paper, the authors argue that the community should adopt a consistent nomenclature to distinguish between "binary planet systems" and "exomoons".  While I admire their efforts to make the nomenclature consistent, and to account for the wide variety of satellites that are likely to be discovered (e.g. rocky bodies vs. gas giants), I find that their suggestion of a boundary at mass ratio of 0.1 (satellite / planet) and M_sat approximately 10*M_earth to be completely arbitrary, and not justified in any way.  Why should these parameters be used to define the boundary, and not others (e.g. mass ratio of 0.2 and M_sat of 5*M_earth.  Without a clear justification, this arbitrary dividing line is not worth much, and is unlikely to be adopted by the community.  The entire section does not contain any new work by the authors, it is simply a compilation of facts.  The only germane part of the argument is the regular vs. irregular shape, which was indeed the focus of the IAU adopted nomenclature of "dwarf planet" for our own solar system.   I don't feel there is much merit to this entire section, unless the authors can articulate a coherent justification for their choice of parameters for the boundary.

ANSWER:
We drastically changed this section, focusing on possible formation mechanisms of satellites. We also justified why we chose boundary values to discriminate between binary planets and exomoons. 
This section is intended to stimulate a debate on a forthcoming problem that will probably arise with the discovery of the first satellites. For this reason we think that a summary of the actual knowledge of this field could help to give a background to the reader. 






In Section 2, the authors look at the detectability of satellites around a Beta-Pic-b-like planet with various techniques.  I understand their choice of Beta-Pic-b as the "typical planet" for these studies, but they need to be aware that this choice has a direct consequence on the companion detectability.  They need to explicitly state all the parameters for Beta-Pic-b that they hold fixed in their simulations, and to look at the potential impact of changes to those parameters.  Clearly, they need to consider the full parameter space of the exo-planets known to date, and not restrict themselves to only a single "typical planet" (readers may have their own views about what constitutes a typical planet, and it may even differ by detection technique).

ANSWER:
We further specified our choice of adopting Beta Pic b for this kind of study. We also added specific comments on the impact of changing some of the parameters of the planet for sections regarding RV, transits and astrometry (for direct imaging a dedicated study was already published in Lazzoni+2020).








They limit themselves to round orbits, and do not look at the dynamical stability of the orbits they explore.  I think this is a severe limitation, as we know that any satellite that will be observed will likely be in a dynamically stable configuration.  I am also unsure why they don't choose the lower limit to be the Roche limit, but rather an arbitrary value of 0.001 A.U. (note, A.U. needs to be capitalised, as it stands for Astronomical Unit).  If equations, such as that for the Hill radius or the Roche limit, are not derived by the authors, but are simply copied from a text or paper, it is imperative that the authors provide the reference in each case.  This is an issue throughout the manuscript. There is also no mention of whether the orbital plane of the satellite matches that of the planet around the star.  This is important for the radial velocity and transit techniques, of course.  Please state clearly your assumption in this regard, and please justify your choices.

ANSWER:
We included a stability criterium for the exterior extent of prograde circular orbits (including eccentricities and retrograde orbits would further enhance the parameter space, with the risk of loosing the focus and the take away message that is clear for the simple case) and expanded the lowest semi-major axis to the Roche limit for each mass value considered (we changed the Figures accordingly). We also specified the coplanarity assumption for the simulated satellites with respect to the orbital plane of the planet.
As a side note about the citations, the expressions for the Hill radius and Roche limit are widely used by the community since the end of the 19th century, when these relations were derived. For this reason, it is not straightforward to mention the original works where these relations were firstly published (and maybe not so useful).  







Section 2.1 looks at the direct detectability of the satellite in the near vicinity of the planet, assuming a magnitude difference of up to 8 magnitudes between planet and satellite.  In the case of Beta-Pic-b, the planet itself is 9-10 mag fainter than the star, making the satellite up to 18 magnitudes fainter.  For planets closer to the detection limits of present day instruments (10^6 or 15 mag fainter), this would make the satellite far too faint to be detected, not because of the contrast to the planet, but rather because of the contrast to the parent star.  However, somehow this latter constraint is not mentioned at all by the authors, instead concentrating on the effects of the planet itself.  Even for the specific case of Beta-Pic-b, the inferred magnitude limit for the companion lies in the red region of Figure 1, well below the 15 magnitudes that the authors state is achievable with present day instrumentation. It is not clear why detecting the satellite is easier than detecting the planet itself?  What conclusion is the reader supposed to draw from Section 2.1 and Figure 1? If it is that the satellite would be detectable if it were >0.5 AU from the planet, and have a delta-mag of less than 6 w.r.t. the planet, then those conclusions are very specific to the Beta-Pic-b system, and are not generalised easily.  The discussion is very vague, it does not consider the problem in its entirety, because it appears to ignore the effects arising from the parent star.

ANSWER:
The referee is completely right. The contrasts that we derived for the detectable satellites are with respect to the flux of the star and NOT to the planet.
Also, we made a mistake in converting the flux of the population generated and contrast curves of beta pic B, using two different models which generated the discrepancy noted by the referee. We changed the Figure accordingly and also the range explored which now is limited between [MagP,MagP+2]






In Section 2.2, the authors look into the amplitude of the radial velocity signal from the satellite, as a perturbation to the planet's velocity.  Given that the planet is itself of H or K magnitude around 12, this is an extremely challenging task, particularly because it is not clear how many sharp spectral features are available in the planet's spectrum to derive an accurate radial velocity for the planet.  There is no mention of what template spectrum of the planet was used for the simulations shown in Figure 2.  What is also not included is the inclination correction for the observed radial velocity.  Is it assumed that the planet-satellite system is edge-on? Once again, there is no reference for the equation quoted, which ignores the sin(i) term.

ANSWER:
The numbers that we are using as reference are published in Vigan+2018. We specified more details taken from that paper for what regards the spectrum used.
We also included a brief discussion on the effects of the inclination of the satellite with respect to the orbital plane of the planet.

TO BE DONE: I tried to include some reference to Vigan+2018 but I am not really sure which particular reference can best answer the demands of the referee. HELP SOMEONE?






In Section 2.3, the authors explore transit signal detectability for the satellite passing in front of the planet.  In equation 5, the authors make the simplistic assumption that system is precisely edge-on, in that the satellite fully obscures the planet disk, and has no self-luminosity.  Instead, they would do better to consider the general transit case, as detailed in Seager and Mallen-Ornelas (2002), with an inclination to the line-of-sight that is not precisely edge-on.  Moreover, the 20% flux uncertainty in the photometry that they assume (following Biller et al. 2021)  is for each AO assisted observation, and is not automatically the limit for the flux reduction during the transit. The analysis is too oversimplified to make a professional impact in the field.

ANSWER:
We highlighted the fact that, since the beta pic system is seen nearly edge-on, any coplanar satellite would transit through its center (this is for example very likely for satellites generated in the circumplanetary disk). We then added at the end of the section a discussion regarding the influence of the inclination on the observations. We also added a term related to the inclination in eq 7 (duration of the transit).


TO BE DONE: For the second part of the comment regarding the 20% limit adopted, SILVANO can you comment on that?





In section 2.3, they make assumptions (following Bashi et al.) of the mass-radius relationship for planetary objects, but completely ignore the fact that this relationship might not extend to companion objects around the planet at all.  Is there a good justification as to why the planet's companion should obey the same relationship as the planet itself? Its formation mechanism might be different, and even if it formed at the same time as the planet, the presence of the planet could have a large influence on its mass-radius relationship.  The transition from self-luminous to being a dark obscurer is also arbitrary (and sudden), and is not justified at all.

ANSWER:
The referee is right, but there is yet no study on the relation between the radius of a satellite and its mass. Here we have to assume that the satellite forms in a similar way with respect to the planet. This is likely a good approximation since most satellites around giant planets form either in the circumplanetary disk (formation very similar to planet) or from the circumstellar disk and then captured. Effects due to the presence of the planet could be relevant for single cases (especially for close-in satellites which suffer strong tidal effects) but taking them into account are beyond the general purpose of this paper. We added this dissertation in the text.
We also changed the way the dimming in the flux was calculated, summing to the obscuring term a self-luminous term for satellites bigger than 0.2 Mjup (actual bottom value for mass-luminosity conversion models). Figure 3 and 4 were changed accordingly.





Equation 7 in section 2.3 also implicitly assumes a circular orbit and perfectly edge-on geometry for the transit.  The authors would do well to quote references for the equation, which is not new, and stress the simplifying assumptions they make.  For their argument, it is vital to consider the general case, or at least marginalize over the parameters they are unable to constrain.  In the absence of either, the simulation results they provide do not add much value.

ANSWER:
We included in Eq 7 both the reference and the impact parameter b which constrains the inclination of the satellite relative to the orbital plane of the planet. We also mentioned the influence that the inclination could have on the time of transit






The choice of 3 hours for the maximum duration of a transit is rather arbitrary and ill-justified. While I agree with the authors about the rough order of magnitude of the transit duration required to enhance its detectability, one can argue about whether it is 3 hrs, or 2 or 4. Thus, providing a band, rather than a line in their plots would be beneficial.

ANSWER: 
We changed the boundary value of 3 hours to a range between 2-4 hours, as asked by the referee





Section 2.4 looks at astrometric detection of companions to planets, either via measurements of wobbles in the orbit of the planet itself (a technique that could be further enhanced using spectro-astrometry, as discussed in 3.1), or via the reflex motion of the star itself. In the first case, accurate knowledge of the planet's orbit is required to an extent that is often not practical. In the second case (reflex motion of the star), it is very difficult, if not impossible to disentangle the presence of another planet from that of a satellite, as the authors themselves point out. Indeed, the authors do not present any detailed analysis that would show whether these two signatures are discernible from each other.  Section 2.4 does not propose either a new technique or a more detailed systematic analysis of existing techniques, but rather provides some "commentary" on the detectability. In my opinion, it is not sufficient to warrant inclusion in the manuscript as a new idea, concept, or analyses.  Once again, there is vastly insufficient referencing of previous work done on the topic.




Section 3.2 deals with the prospect of using the molecular mapping technique, one which has gained substantially in popularity recently, especially in combination with AO.  Here too, the authors do not provide any specific details of molecular features that are likely to be present in the satellite's spectrum, but not in the planet's, nor do they analyse the likely differences in line-of-sight velocity that would be needed to disentangle the satellite's signature with the available resolution and sensitivity of existing / upcoming instruments.







In summary, the present manuscript reiterates a number of already well-known analyses and derivations, in simplified form, with a lot of underlying assumptions, chiefly those stemming from the choice of Beta-Pic-b as the "typical" planet, and of circular edge-on geometry.  It provides very little new information, and references to other work in the literature over the past ten (or more) years are inadequate.  I would propose that the authors please be asked to revise the manuscript substantially, before it is acceptable for publication in MNRAS, if at all.

ANSWER: Submitting this revised version, we hope that the referee could find all her/his comments implemented adequately to consider the manuscript of sufficient quality to be accepted by the journal. 







==> referee_report.txt <==
Scientific Editor's Comments:
Editor
Comments to the Author:
If the assumptions on which the simulations are based can be made more rigorous, in line with the specific recommendations in the report, the outcome of the simulations would justify publication. The report notes in several places that the referencing of previous work is inadequate. This too must be addressed before the manuscript can be considered further. All five authors are asked to proof-read and correct the syntax of the scientific English where necessary. For example, in the abstract it says "In this paper, we investigated the hunting capabilities of satellites around directly imaged planets of direct and indirect methods." Clearly, the satellites are not doing any hunting! There are numerous other instances of poor or ambiguous wording like this throughout the paper. These should be attended to after the major scientific restructuring is complete.

ANSWER:
We made the simulation more rigorous following the comments of the referee. We updated the references and proof-read the entire manuscript.

TO BE DONE: Proof-read (involve someone else?). Mention the delay in receiving the referee report and the very stern report which mentioned "major revisions" where instead, in my personal opinion, the vast majority of the comments (though maaaaany comments) where easily implemented and did not significantly changed the results shown.
Also mention that, if needed, we can eliminate Sec 4 





Reviewer's Comments:
Reviewer: 1

Comments to the Author
This paper reports on the detectability of satellites around directly imaged extra solar planets with current and near-future instrumentation. Some simulations have been carried out to showcase the extent of the problem, for different detection techniques.
There is much merit in looking into the detectability of companion objects to extra-solar planets, as many analyses postulate that the emergence of life on Earth may have, in large part, been due to the presence of the Moon and its tidal impact.  Thus, a thorough analysis of the detectability of companion objects is very welcome.  However, any such analysis must explicitly take into account the properties of the planet itself, and that appears to have been glossed over in this manuscript.  
Reading through the manuscript, there are several key issues that will need to be addressed by the authors before this paper can be deemed acceptable for publication in the journal.  I list the major concerns here.  The list of minor concerns might be better done at a later stage when the major issues have been adequately addressed.  As such, I recommend major revision of the manuscript.






In section 4 of the paper, the authors argue that the community should adopt a consistent nomenclature to distinguish between "binary planet systems" and "exomoons".  While I admire their efforts to make the nomenclature consistent, and to account for the wide variety of satellites that are likely to be discovered (e.g. rocky bodies vs. gas giants), I find that their suggestion of a boundary at mass ratio of 0.1 (satellite / planet) and M_sat approximately 10*M_earth to be completely arbitrary, and not justified in any way.  Why should these parameters be used to define the boundary, and not others (e.g. mass ratio of 0.2 and M_sat of 5*M_earth.  Without a clear justification, this arbitrary dividing line is not worth much, and is unlikely to be adopted by the community.  The entire section does not contain any new work by the authors, it is simply a compilation of facts.  The only germane part of the argument is the regular vs. irregular shape, which was indeed the focus of the IAU adopted nomenclature of "dwarf planet" for our own solar system.   I don't feel there is much merit to this entire section, unless the authors can articulate a coherent justification for their choice of parameters for the boundary.

ANSWER:
We drastically changed this section, focusing on possible formation mechanisms of satellites. We also justified why we chose boundary values to discriminate between binary planets and exomoons. 
This section is intended to stimulate a debate on a forthcoming problem that will probably arise with the discovery of the first satellites. For this reason we think that a summary of the actual knowledge of this field could help to give a background to the reader. The very preliminary answer proposed in Section 4.1 to the problem is a possible solution which will need further discussion among the experts (which we hope to intrigue with this dissertation). 






In Section 2, the authors look at the detectability of satellites around a Beta-Pic-b-like planet with various techniques.  I understand their choice of Beta-Pic-b as the "typical planet" for these studies, but they need to be aware that this choice has a direct consequence on the companion detectability.  They need to explicitly state all the parameters for Beta-Pic-b that they hold fixed in their simulations, and to look at the potential impact of changes to those parameters.  Clearly, they need to consider the full parameter space of the exo-planets known to date, and not restrict themselves to only a single "typical planet" (readers may have their own views about what constitutes a typical planet, and it may even differ by detection technique).

ANSWER:
We further specified our choice of adopting Beta Pic b for this kind of study. We also added specific comments on the impact of changing some of the parameters of the planet for sections regarding RV, transits and astrometry (for direct imaging a dedicated study was already published in Lazzoni+2020).








They limit themselves to round orbits, and do not look at the dynamical stability of the orbits they explore.  I think this is a severe limitation, as we know that any satellite that will be observed will likely be in a dynamically stable configuration.  I am also unsure why they don't choose the lower limit to be the Roche limit, but rather an arbitrary value of 0.001 A.U. (note, A.U. needs to be capitalised, as it stands for Astronomical Unit).  If equations, such as that for the Hill radius or the Roche limit, are not derived by the authors, but are simply copied from a text or paper, it is imperative that the authors provide the reference in each case.  This is an issue throughout the manuscript. There is also no mention of whether the orbital plane of the satellite matches that of the planet around the star.  This is important for the radial velocity and transit techniques, of course.  Please state clearly your assumption in this regard, and please justify your choices.

ANSWER:
We included a stability criterium for the exterior extent of prograde circular orbits (including eccentricities and retrograde orbits would further enhance the parameter space, with the risk of loosing the focus and the take away message that is clear for the simple case) and expanded the lowest semi-major axis to the Roche limit for each mass value considered (we changed the Figures accordingly). We also specified the coplanarity assumption for the simulated satellites with respect to the orbital plane of the planet.
As a side note about the citations, the expressions for the Hill radius and Roche limit are widely used by the community since the end of the 19th century, when these relations were derived. For this reason, it is not straightforward to mention the original works where these relations were firstly published (and maybe not so useful).  







Section 2.1 looks at the direct detectability of the satellite in the near vicinity of the planet, assuming a magnitude difference of up to 8 magnitudes between planet and satellite.  In the case of Beta-Pic-b, the planet itself is 9-10 mag fainter than the star, making the satellite up to 18 magnitudes fainter.  For planets closer to the detection limits of present day instruments (10^6 or 15 mag fainter), this would make the satellite far too faint to be detected, not because of the contrast to the planet, but rather because of the contrast to the parent star.  However, somehow this latter constraint is not mentioned at all by the authors, instead concentrating on the effects of the planet itself.  Even for the specific case of Beta-Pic-b, the inferred magnitude limit for the companion lies in the red region of Figure 1, well below the 15 magnitudes that the authors state is achievable with present day instrumentation. It is not clear why detecting the satellite is easier than detecting the planet itself?  What conclusion is the reader supposed to draw from Section 2.1 and Figure 1? If it is that the satellite would be detectable if it were >0.5 AU from the planet, and have a delta-mag of less than 6 w.r.t. the planet, then those conclusions are very specific to the Beta-Pic-b system, and are not generalised easily.  The discussion is very vague, it does not consider the problem in its entirety, because it appears to ignore the effects arising from the parent star.

ANSWER:
The referee is completely right. The contrasts that we derived for the detectable satellites are with respect to the flux of the star and NOT to the planet.
Also, we made a mistake in converting the flux of the population generated and contrast curves of beta pic B, using two different models which generated the discrepancy noted by the referee. We changed the Figure accordingly and also the range explored which now is limited between [MagP,MagP+2]






In Section 2.2, the authors look into the amplitude of the radial velocity signal from the satellite, as a perturbation to the planet's velocity.  Given that the planet is itself of H or K magnitude around 12, this is an extremely challenging task, particularly because it is not clear how many sharp spectral features are available in the planet's spectrum to derive an accurate radial velocity for the planet.  There is no mention of what template spectrum of the planet was used for the simulations shown in Figure 2.  What is also not included is the inclination correction for the observed radial velocity.  Is it assumed that the planet-satellite system is edge-on? Once again, there is no reference for the equation quoted, which ignores the sin(i) term.

ANSWER:
The numbers that we are using as reference are published in Vigan+2018. We specified more details taken from that paper for what regards the spectrum used.
We also included a brief discussion on the effects of the inclination of the satellite with respect to the orbital plane of the planet.

TO BE DONE: I tried to include some reference to Vigan+2018 but I am not really sure which particular reference can best answer the demands of the referee. HELP SOMEONE?






In Section 2.3, the authors explore transit signal detectability for the satellite passing in front of the planet.  In equation 5, the authors make the simplistic assumption that system is precisely edge-on, in that the satellite fully obscures the planet disk, and has no self-luminosity.  Instead, they would do better to consider the general transit case, as detailed in Seager and Mallen-Ornelas (2002), with an inclination to the line-of-sight that is not precisely edge-on.  Moreover, the 20% flux uncertainty in the photometry that they assume (following Biller et al. 2021)  is for each AO assisted observation, and is not automatically the limit for the flux reduction during the transit. The analysis is too oversimplified to make a professional impact in the field.

ANSWER:
We highlighted the fact that, since the beta pic system is seen nearly edge-on, any coplanar satellite would transit through its center (this is for example very likely for satellites generated in the circumplanetary disk). We then added at the end of the section a discussion regarding the influence of the inclination on the observations. We also added a term related to the inclination in eq 7 (duration of the transit).


TO BE DONE: For the second part of the comment regarding the 20% limit adopted, SILVANO can you comment on that?





In section 2.3, they make assumptions (following Bashi et al.) of the mass-radius relationship for planetary objects, but completely ignore the fact that this relationship might not extend to companion objects around the planet at all.  Is there a good justification as to why the planet's companion should obey the same relationship as the planet itself? Its formation mechanism might be different, and even if it formed at the same time as the planet, the presence of the planet could have a large influence on its mass-radius relationship.  The transition from self-luminous to being a dark obscurer is also arbitrary (and sudden), and is not justified at all.

ANSWER:
The referee is right, but there is yet no study on the relation between the radius of a satellite and its mass. Here we have to assume that the satellite forms in a similar way with respect to the planet. This is likely a good approximation since most satellites around giant planets form either in the circumplanetary disk (formation very similar to planet) or from the circumstellar disk and then captured. Effects due to the presence of the planet could be relevant for single cases (especially for close-in satellites which suffer strong tidal effects) but taking them into account are beyond the general purpose of this paper. We added this dissertation in the text.
We also changed the way the dimming in the flux was calculated, summing to the obscuring term a self-luminous term for satellites bigger than 0.2 Mjup (actual bottom value for mass-luminosity conversion models). Figure 3 and 4 were changed accordingly.





Equation 7 in section 2.3 also implicitly assumes a circular orbit and perfectly edge-on geometry for the transit.  The authors would do well to quote references for the equation, which is not new, and stress the simplifying assumptions they make.  For their argument, it is vital to consider the general case, or at least marginalize over the parameters they are unable to constrain.  In the absence of either, the simulation results they provide do not add much value.

ANSWER:
We included in Eq 7 both the reference and the impact parameter b which constrains the inclination of the satellite relative to the orbital plane of the planet. We also mentioned the influence that the inclination could have on the time of transit






The choice of 3 hours for the maximum duration of a transit is rather arbitrary and ill-justified. While I agree with the authors about the rough order of magnitude of the transit duration required to enhance its detectability, one can argue about whether it is 3 hrs, or 2 or 4. Thus, providing a band, rather than a line in their plots would be beneficial.

ANSWER: 
We changed the boundary value of 3 hours to a range between 2-4 hours, as asked by the referee





Section 2.4 looks at astrometric detection of companions to planets, either via measurements of wobbles in the orbit of the planet itself (a technique that could be further enhanced using spectro-astrometry, as discussed in 3.1), or via the reflex motion of the star itself. In the first case, accurate knowledge of the planet's orbit is required to an extent that is often not practical. In the second case (reflex motion of the star), it is very difficult, if not impossible to disentangle the presence of another planet from that of a satellite, as the authors themselves point out. Indeed, the authors do not present any detailed analysis that would show whether these two signatures are discernible from each other.  Section 2.4 does not propose either a new technique or a more detailed systematic analysis of existing techniques, but rather provides some "commentary" on the detectability. In my opinion, it is not sufficient to warrant inclusion in the manuscript as a new idea, concept, or analyses.  Once again, there is vastly insufficient referencing of previous work done on the topic.

ANSWER: I do not know how to answer...



Section 3.2 deals with the prospect of using the molecular mapping technique, one which has gained substantially in popularity recently, especially in combination with AO.  Here too, the authors do not provide any specific details of molecular features that are likely to be present in the satellite's spectrum, but not in the planet's, nor do they analyse the likely differences in line-of-sight velocity that would be needed to disentangle the satellite's signature with the available resolution and sensitivity of existing / upcoming instruments.

ANSWER:HELP? ALICE?






In summary, the present manuscript reiterates a number of already well-known analyses and derivations, in simplified form, with a lot of underlying assumptions, chiefly those stemming from the choice of Beta-Pic-b as the "typical" planet, and of circular edge-on geometry.  It provides very little new information, and references to other work in the literature over the past ten (or more) years are inadequate.  I would propose that the authors please be asked to revise the manuscript substantially, before it is acceptable for publication in MNRAS, if at all.

ANSWER: Submitting this revised version, we hope that the referee could find all her/his comments implemented adequately to consider the manuscript of sufficient quality to be accepted by the journal. 






